Seeking leptoquarks in IceCube

We investigate the sensitivity of IceCube(-Gen2) to a scalar leptoquark scenario with couplings only to heavy quark flavors which may be connected to solving discrepancies in $B$-meson semileptonic decays. We take into account, for the first time, the non-negligible neutrino-gluon cross section induced by leptoquarks, and we systematically account for indirect and direct constraints which have been overlooked in previous studies. We conclude that IceCube(-Gen2) can only probe the light LQ regime, already disfavored by the combination of flavor physics constraints, electroweak precision data and the direct searches at the LHC.

==> JHEP_corrections.txt <==
List of emails:

[a] Damir Be\v{c}irevi\'c     : damir.becirevic@th.u-psud.fr
[b] Boris Panes               : bapanes@if.usp.br
[c,d] Olcyr Sumensari         : olcyr.sumensari@pd.infn.it
[b] Renata Zukanovich Funchal : zukanov@if.usp.br

Affiliations: 

[a] Laboratoire de Physique Th\'eorique (B\^at.~210), Universit\'e Paris-Sud and CNRS (UMR 8627), F-91405 Orsay-Cedex, France

[b] Instituto de F\'isica, Universidade de S\~ao Paulo, C.P. 66.318, 05315-970 S\~ao Paulo, Brazil

[c] Dipartimento di Fisica e Astronomia `G. Galilei', Universit\`a di Padova, Italy

[d] Istituto Nazionale Fisica Nucleare, Sezione di Padova, I-35131 Padova, Italy



